Exclusion of Extreme Jurors and Minority Representation: The Effect of Jury Selection Procedures

We compare two jury selection procedures meant to safeguard against the inclusion of biased jurors that are perceived as causing minorities to be under-represented. The Strike and Replace procedure presents potential jurors one-by-one to the parties, while the Struck procedure presents all potential jurors before the parties exercise their challenges. Struck more effectively excludes extreme jurors but leads to a worse representation of minorities. The advantage of Struck in terms of excluding extremes is sizable in a wide range of cases. In contrast, Strike and Replace better represents minorities only if the minority and majority are polarized. Results are robust to assuming the parties statistically discriminate against jurors based on group identity.

==> graphics/figuresintext.txt <==
Extreme, 10th pctile=0.0970928603508754
 verify: [0.1]
 STR[0.00898]
 SAR[0.28886]
 RAN[0.7265]

Moderate, 10th pctile0.24503144651953135
verify: [0.24]
 STR [0.00596]
 SAR [0.27562]
 RAN [0.70474]

Mild 10th pctile=0.28405431775641654
verify: [0.28]
 STR[0.00624]
 SAR[0.2723]
 RAN[0.70224]
